BnB-DAQP: A Mixed-Integer QP Solver for Embedded Applications

We propose a mixed-integer quadratic programming (QP) solver that is suitable for use in embedded applications, for example, hybrid model predictive control (MPC). The solver is based on the branch-and-bound method, and uses a recently proposed dual active-set solver for solving the resulting QP relaxations. Moreover, we tailor the search of the branch-and-bound tree to be suitable for embedded applications on limited hardware; we show, for example, how a node in the branch-and-bound tree can be represented by only two integers. The embeddability of the solver is shown by successfully running MPC of an inverted pendulum on a cart with contact forces on an MCU with limited memory and computing power.

==> data/random_iters.dat <==
 nb daqpwc grbwc daqpbc grbbc daqpmed grbmed 
 2 62 63 21 23 3.750000e+01 3.650000e+01
 4 174 185 51 62 8.250000e+01 125
 6 255 363 99 151 1.355000e+02 2.295000e+02
 8 415 775 149 258 2.145000e+02 4.255000e+02
 10 763 1102 176 410 2.955000e+02 6.405000e+02
 12 1167 1895 245 558 3.705000e+02 9.245000e+02
 14 1638 2613 333 788 486 1188
 16 2573 3259 397 999 692 1789
 18 2727 4363 411 1162 889 2.153500e+03
 20 6226 4831 629 1290 1.339500e+03 2910
 22 14490 9493 644 2115 1.670500e+03 3515
 24 8218 5711 785 1725 2.164500e+03 3.446500e+03
 26 17614 11885 924 2344 2624 4168
 28 51117 18568 979 2653 4.638500e+03 5292
 30 25793 16787 1935 3553 7355 7468
 32 110078 48748 1371 4537 1.593650e+04 1.068850e+04
 34 125353 55478 845 5175 1.974350e+04 12711
 36 247823 87760 3808 5943 24671 1.474150e+04
 38 386347 224593 3710 4449 39484 2.329050e+04
 40 472937 154193 3031 5865 4.862050e+04 30527


==> data/random_nodes.dat <==
 nb daqpwc grbwc daqpbc grbbc daqpmed grbmed 
 2.000000e+00 5.000000e+00 4.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
 4.000000e+00 1.100000e+01 3.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
 6.000000e+00 2.300000e+01 5.000000e+00 1.000000e+00 1.000000e+00 3.000000e+00 1.000000e+00
 8.000000e+00 2.300000e+01 1.400000e+01 1.000000e+00 1.000000e+00 6.000000e+00 1.000000e+00
 1.000000e+01 5.700000e+01 2.100000e+01 1.000000e+00 1.000000e+00 9.000000e+00 1.000000e+00
 1.200000e+01 6.100000e+01 3.800000e+01 1.000000e+00 1.000000e+00 1.200000e+01 1.000000e+00
 1.400000e+01 9.900000e+01 3.300000e+01 3.000000e+00 1.000000e+00 1.500000e+01 4.500000e+00
 1.600000e+01 1.630000e+02 4.900000e+01 3.000000e+00 1.000000e+00 2.300000e+01 9.500000e+00
 1.800000e+01 1.370000e+02 8.500000e+01 7.000000e+00 1.000000e+00 3.200000e+01 1.450000e+01
 2.000000e+01 3.350000e+02 1.140000e+02 9.000000e+00 1.000000e+00 5.300000e+01 2.750000e+01
 2.200000e+01 6.890000e+02 3.270000e+02 1.100000e+01 1.000000e+00 6.100000e+01 3.200000e+01
 2.400000e+01 4.010000e+02 1.330000e+02 1.500000e+01 1.000000e+00 8.900000e+01 4.250000e+01
 2.600000e+01 7.610000e+02 3.410000e+02 2.300000e+01 1.000000e+00 1.050000e+02 5.950000e+01
 2.800000e+01 2.179000e+03 5.720000e+02 2.700000e+01 1.000000e+00 1.870000e+02 9.300000e+01
 3.000000e+01 1.015000e+03 3.890000e+02 5.700000e+01 2.800000e+01 2.670000e+02 1.285000e+02
 3.200000e+01 3.799000e+03 1.256000e+03 3.100000e+01 1.500000e+01 5.520000e+02 2.135000e+02
 3.400000e+01 4.609000e+03 1.456000e+03 9.000000e+00 1.000000e+00 7.250000e+02 2.655000e+02
 3.600000e+01 8.283000e+03 2.174000e+03 1.130000e+02 4.100000e+01 8.190000e+02 2.865000e+02
 3.800000e+01 1.167700e+04 5.362000e+03 8.300000e+01 4.300000e+01 1.263000e+03 4.790000e+02
 4.000000e+01 1.448900e+04 3.599000e+03 8.300000e+01 5.200000e+01 1.461000e+03 5.925000e+02


==> data/random_times.dat <==
 nb daqpwc grbwc daqpbc grbbc daqpmed grbmed 
 2 3.393400e-05 3.820896e-03 1.637100e-05 6.721020e-04 2.392000e-05 7.635355e-04
 4 1.669150e-04 1.366305e-02 5.685700e-05 1.507998e-03 8.508550e-05 1.940846e-03
 6 4.464190e-04 2.114797e-02 1.664230e-04 3.076077e-03 2.264110e-04 1.001942e-02
 8 1.165748e-03 3.378487e-02 3.778910e-04 6.184101e-03 5.907810e-04 1.898503e-02
 10 3.676986e-03 6.355405e-02 6.840120e-04 1.074910e-02 1.235673e-03 3.444111e-02
 12 7.471307e-03 1.561220e-01 1.341587e-03 1.704597e-02 2.214111e-03 5.301452e-02
 14 1.562687e-02 3.048551e-01 2.491096e-03 3.962493e-02 3.969534e-03 7.974160e-02
 16 3.317362e-02 2.772169e-01 3.611543e-03 8.078909e-02 7.752827e-03 1.231440e-01
 18 4.243055e-02 3.728750e-01 5.228029e-03 1.003180e-01 1.299792e-02 1.945320e-01
 20 1.297121e-01 4.804151e-01 9.615732e-03 1.293111e-01 2.598088e-02 2.965299e-01
 22 3.742589e-01 1.313148e+00 1.299197e-02 2.447989e-01 3.941979e-02 3.760495e-01
 24 2.600892e-01 8.846490e-01 1.966002e-02 2.974181e-01 6.577012e-02 4.863534e-01
 26 6.748755e-01 2.165471e+00 2.927475e-02 3.743649e-01 1.006973e-01 6.801355e-01
 28 2.384761e+00 4.283165e+00 3.955854e-02 4.794450e-01 2.174372e-01 1.033571e+00
 30 1.332003e+00 3.814769e+00 1.019301e-01 7.272580e-01 3.772626e-01 1.643381e+00
 32 6.576371e+00 1.403574e+01 7.345392e-02 9.219899e-01 9.699571e-01 2.872577e+00
 34 8.945767e+00 1.938080e+01 4.328039e-02 1.029101e+00 1.429892e+00 3.966570e+00
 36 1.968045e+01 3.147253e+01 2.901817e-01 1.587564e+00 1.942953e+00 4.856750e+00
 38 3.459727e+01 1.115346e+02 2.954848e-01 1.727675e+00 3.616488e+00 9.515848e+00
 40 4.844893e+01 8.737500e+01 2.961924e-01 2.049341e+00 4.969178e+00 1.390991e+01


==> data/result_invpend.dat <==
step time u1 u2 u3 u4 x1 x2 x3 x4
1.0	39.796	0.9999994039535522	-1.811981201171875e-5	0.0	0.0	0.0	0.0	-1.0	0.0
2.0	36.08	0.9562250375747681	-0.0004382133483886719	2.8282702260185033e-6	0.0	-0.09495805756651779	0.0050838878471966345	-0.8983166476887645	0.10336676422711587
3.0	35.152	0.8109235763549805	-0.0003228187561035156	-1.0633725651132409e-6	0.0	-0.1795360196120024	0.021146844528818043	-0.7905743153556251	0.22322892513591813
4.0	40.47	0.6219261884689331	-0.00022655725479125977	-1.331131898041349e-7	0.0	-0.2530539497642204	0.05049412192732404	-0.6749093015799231	0.3734665950518239
5.0	23.876	0.4276256263256073	-0.00012731552124023438	-9.883651728159748e-7	1.0	-0.31421339746371435	0.09739411540715848	-0.540488918925113	0.5801147415145509
6.0	39.79	0.26716792583465576	15.476794242858887	1.0	1.0000008344650269	-0.36017824108122926	0.16943555797697823	-0.36684087971617957	0.884648257299857
7.0	17.38	0.03543321415781975	7.668398857116699	1.0000001192092896	1.0	-0.386061294755703	0.20078525629217336	-0.14561257803004615	-0.24723905950945357
8.0	10.106	-0.1518629491329193	-2.980232238769531e-7	1.0	0.0	-0.39097405632022514	0.15683922529743607	0.04005730702117903	-0.6462816398221418
9.0	9.224	-0.2551218271255493	8.344650268554688e-7	0.0	0.0	-0.3808484341166322	0.1052101590638365	0.1538788395876481	-0.40345227977591164
10.0	9.224	-0.3093404769897461	5.960464477539062e-7	0.0	0.0	-0.3620772675917669	0.07290710535407412	0.21617850973297592	-0.253340756772701
11.0	9.224	-0.3350192904472351	-9.5367431640625e-7	0.0	0.0	-0.3387390538502721	0.05256045759814717	0.24720590727146943	-0.16035191399673937
12.0	9.224	-0.344137042760849	2.384185791015625e-7	0.0	0.0	-0.31330543428116103	0.03962642033463763	0.25931796276295327	-0.10262587396904815
13.0	9.224	-0.3436816334724426	-4.76837158203125e-7	0.0	0.0	-0.28726695595155266	0.031297882258163115	0.2600681191918422	-0.06671185683518537
14.0	9.224	-0.33771318197250366	-4.76837158203125e-7	0.0	0.0	-0.2615141214973382	0.025837149812067316	0.25408146718383284	-0.04431699750395986
15.0	9.224	-0.3285940885543823	0.0	0.0	0.0	-0.23656977752025288	0.02216641048893792	0.24419565210766944	-0.030317309459036226
16.0	9.224	-0.31769388914108276	0.0	0.0	0.0	-0.21273108620518144	0.019615902194415193	0.23215449971324892	-0.021540205392438994
17.0	9.224	-0.30581411719322205	-2.384185791015625e-7	0.0	0.0	-0.19015644148697294	0.01776874059464391	0.21903155572282082	-0.016016704459186876
18.0	9.224	-0.2934251129627228	1.1920928955078125e-6	0.0	0.0	-0.1689188033530533	0.016365105857966446	0.20548804393502226	-0.012522316315461822
19.0	9.224	-0.2808094620704651	-1.1920928955078125e-7	0.0	0.0	-0.1490385284747276	0.015242940760880773	0.19193104658644236	-0.010293799716349392
20.0	9.224	-0.2681412100791931	0.0	0.0	0.0	-0.13050364404315395	0.01430116764545695	0.17861020058734411	-0.008854545507499392
21.0	32.95	0.5790607333183289	2.574920654296875e-5	0.0	0.0	-0.11328242743451808	0.013476812244905882	-0.7	-0.007906436026563993
22.0	38.804	0.26820915937423706	-9.5367431640625e-7	0.0	0.0	-0.1796909981796894	0.01697372348531517	-0.6275905298867605	0.07900643086808226
23.0	39.698	0.1619885265827179	2.384185791015625e-7	0.0	0.0	-0.2401018291943773	0.028229764723228457	-0.5787563072605101	0.14985396018315927
24.0	36.442	0.10073068737983704	6.109476089477539e-7	0.0	0.0	-0.29547328608163914	0.04741356578620916	-0.5254861374765025	0.24019544709290253
25.0	26.984	0.07810646295547485	4.76837158203125e-7	0.0	1.0	-0.3446992191350591	0.07757481844706085	-0.4540223250051791	0.3730500032975657
26.0	33.656	0.09929972141981125	10.219197273254395	1.0	1.0	-0.3851358267976442	0.12442053613790555	-0.3469281107161689	0.5794277855800386
27.0	23.494	0.07262162119150162	6.252310752868652	1.0	1.0000001192092896	-0.41245580221374284	0.1455165111172616	-0.1959670662301983	-0.15049962324170651
28.0	13.234	0.020627014338970184	-9.059906005859375e-6	1.0	-2.228100015599921e-7	-0.42480404589134607	0.11334083776303988	-0.0563426288708474	-0.5037034869406906
29.0	12.254	-0.009442232549190521	-2.0802021026611328e-5	0.0	-2.720746739015567e-9	-0.4254201249435288	0.07290372166707991	0.03730388709806006	-0.3184731564367726
30.0	11.258	-0.02863861620426178	-1.4483928680419922e-5	0.0	-1.4634967682169986e-9	-0.41856711962590176	0.04734885040179064	0.09551120392515118	-0.20111429952767124
31.0	10.804	-0.0423453226685524	-7.987022399902344e-6	-2.384185791015625e-7	-3.577491358708329e-10	-0.4070917880976588	0.031229035801500583	0.1313177038926909	-0.12663743797216562
32.0	9.602	-0.05323699116706848	-2.2798776626586914e-6	0.0	-1.635676490086002e-11	-0.39279905351179284	0.021098947010820365	0.1528542408540985	-0.07932983178249518
33.0	9.224	-0.06260231137275696	1.601874828338623e-7	0.0	0.0	-0.3768429448525579	0.014773517936056428	0.1652171916280472	-0.049280231117890885
34.0	9.224	-0.07098884135484695	8.940696716308594e-8	0.0	0.0	-0.35996875257513383	0.010863452610369872	0.17161713833204023	-0.030220106572629107
35.0	9.224	-0.07859185338020325	-2.086162567138672e-7	0.0	0.0	-0.342663547448392	0.008483368746956715	0.17409159956251247	-0.018172299976199926
36.0	9.224	-0.08545702695846558	3.8743019104003906e-7	0.0	0.0	-0.3252499496035387	0.007067973793441845	0.17394524078036108	-0.010605832202482342
37.0	9.224	-0.09157274663448334	6.258487701416016e-7	0.0	0.0	-0.3079448211128273	0.006255884533336549	0.17202242984685334	-0.005905751373651251
38.0	9.224	-0.09691685438156128	5.364418029785156e-7	0.0	0.0	-0.29089618239541387	0.005815964594600092	0.16887726775357287	-0.0030388008967638736
39.0	9.224	-0.10147763043642044	1.7881393432617188e-7	0.0	0.0	-0.2742065433751696	0.005600493266605553	0.1648797199024134	-0.0013422111609266915
40.0	9.224	-0.10525739192962646	2.980232238769531e-7	0.0	0.0	-0.2579477525901754	0.005515297892200662	0.1602819436749029	-0.00039000057230563663
41.0	9.224	-0.10827513784170151	7.748603820800781e-7	0.0	0.0	-0.24217052505541298	0.005500651129162476	0.15526017399170763	9.219925426644064e-5
42.0	9.224	-0.11056140065193176	2.980232238769531e-7	0.0	0.0	-0.22691062268323892	0.005519016689804263	0.1499409242238028	0.00028121350262692163
43.0	9.224	-0.11215676367282867	1.1920928955078125e-7	0.0	0.0	-0.2121929206261134	0.005547164312817104	0.14441779262573567	0.00029109037168581313
44.0	9.224	-0.1131066232919693	1.7881393432617188e-7	0.0	0.0	-0.19803412784081337	0.005571084213802783	0.13876203650456098	0.00019525449661926889
45.0	9.224	-0.1134614422917366	1.1920928955078125e-7	0.0	0.0	-0.18444464507769104	0.005582701005256988	0.13302954846660064	4.094074989555857e-5
46.0	9.224	-0.1132727637887001	5.960464477539063e-8	0.0	0.0	-0.17142986928515608	0.005577744183455034	0.12726514398787356	-0.00014172397838493542
47.0	9.224	-0.11259138584136963	-5.960464477539063e-8	0.0	0.0	-0.15899114213335092	0.005554361110595619	0.12150551479846323	-0.0003337059783355585
48.0	9.224	-0.1114681139588356	5.960464477539063e-8	0.0	0.0	-0.14712645438494018	0.005512219979097763	0.11578123994864532	-0.0005231170938344333
49.0	9.224	-0.10995137691497803	-5.960464477539063e-8	0.0	0.0	-0.13583099191222542	0.00545192579520901	0.11011799381305626	-0.0007027979691290164
50.0	9.224	-0.10808738321065903	1.1920928955078125e-7	0.0	0.0	-0.12509757451527068	0.005374638914169208	0.10453751571290906	-0.000868616477925608

